Reliable Trajectory Prediction and Uncertainty Quantification with Conditioned Diffusion Models

This work introduces the conditioned Vehicle Motion Diffusion (cVMD) model, a novel network architecture for highway trajectory prediction using diffusion models. The proposed model ensures the drivability of the predicted trajectory by integrating non-holonomic motion constraints and physical constraints into the generative prediction module. Central to the architecture of cVMD is its capacity to perform uncertainty quantification, a feature that is crucial in safety-critical applications. By integrating the quantified uncertainty into the prediction process, the cVMD's trajectory prediction performance is improved considerably. The model's performance was evaluated using the publicly available highD dataset. Experiments show that the proposed architecture achieves competitive trajectory prediction accuracy compared to state-of-the-art models, while providing guaranteed drivable trajectories and uncertainty quantification.

==> data/e1062_train_loghist.csv <==
,idx,lcr,kl,lcl
0,0,1.0986122886681098,0.0,4.532599493153256
1,1,6.030685260261263,0.0,0.0
2,2,0.0,0.0,0.6931471805599453
3,3,0.0,0.0,5.652489180268651
4,4,4.59511985013459,0.0,0.0
5,5,0.0,0.0,5.645446897643238
6,6,3.4339872044851463,0.0,0.0
7,7,4.762173934797756,0.0,0.0
8,8,0.6931471805599453,0.6931471805599453,0.0
9,9,0.0,0.0,5.932245187448011
10,10,0.6931471805599453,4.718498871295094,0.0
11,11,0.0,3.5263605246161616,0.0
12,12,3.784189633918261,0.0,0.0
13,13,0.0,5.552959584921617,0.0
14,14,0.0,7.482681828154651,0.0
15,15,0.0,2.9444389791664403,0.0
16,16,0.0,0.0,4.007333185232471
17,17,0.0,0.0,0.6931471805599453
18,18,1.0986122886681098,1.9459101490553132,3.6635616461296463
19,19,0.0,0.0,0.0
20,20,4.820281565605037,0.0,0.0
21,21,6.951772164398911,0.0,0.0
22,22,3.258096538021482,0.0,0.0
23,23,0.0,1.0986122886681098,0.0
24,24,3.5263605246161616,0.0,0.0
25,25,0.0,0.0,0.0
26,26,0.6931471805599453,0.0,0.0
27,27,3.713572066704308,0.0,0.0
28,28,0.0,0.0,4.787491742782046
29,29,0.0,0.0,0.0
30,30,4.127134385045092,0.0,0.0
31,31,4.02535169073515,0.0,0.0
32,32,0.0,0.0,0.0
33,33,0.0,0.0,3.1780538303479458
34,34,0.0,0.0,0.0
35,35,3.367295829986474,0.0,0.0
36,36,0.0,0.0,0.0
37,37,0.0,5.834810737062605,0.0
38,38,5.438079308923196,0.0,0.0
39,39,0.0,4.060443010546419,0.0
40,40,4.1588830833596715,0.0,0.0
41,41,0.6931471805599453,0.0,0.0
42,42,5.598421958998375,0.0,0.0
43,43,5.703782474656201,0.0,0.0
44,44,0.0,0.0,3.713572066704308
45,45,5.641907070938114,0.0,0.0
46,46,0.0,4.3694478524670215,0.0
47,47,0.0,6.502790045915623,0.0
48,48,0.0,0.0,4.927253685157205
49,49,0.0,0.0,3.828641396489095
50,50,0.0,0.0,0.0
51,51,0.0,4.290459441148391,0.0
52,52,4.406719247264253,0.0,0.0
53,53,0.0,0.0,0.0
54,54,0.0,0.0,0.0
55,55,0.0,0.0,5.8888779583328805
56,56,0.0,0.0,0.0
57,57,0.0,0.0,0.0
58,58,0.0,0.0,6.727431724850855
59,59,2.3978952727983707,0.0,0.0


==> data/idx4gt.csv <==
,x0,y0,x1,y1,x2,y2,x3,y3,x4,y4,x5,y5,x6,y6,x7,y7,x8,y8,x9,y9
0,1.259999999999991,-0.019999999999999574,1.3599999999999994,-0.010000000000001563,1.1999999999999886,-0.03999999999999915,1.1899999999999977,-0.00999999999999801,1.3599999999999994,-0.029999999999997584,1.1899999999999977,-0.03000000000000025,1.1699999999999875,-0.03000000000000025,1.3600000000000136,-0.019999999999999574,1.0199999999999818,-0.009999999999999787,1.0100000000000051,0.00999999999999801
1,2.519999999999982,-0.03000000000000025,2.7099999999999937,-0.019999999999999574,2.4499999999999886,-0.08000000000000007,2.3900000000000006,-0.019999999999999574,2.719999999999999,-0.04999999999999716,2.3799999999999955,-0.07000000000000028,2.329999999999984,-0.05999999999999961,2.719999999999999,-0.05000000000000071,2.0500000000000114,-0.019999999999999574,2.0200000000000102,0.00999999999999801
2,3.7899999999999636,-0.04999999999999982,4.069999999999993,-0.030000000000001137,3.6899999999999977,-0.11999999999999922,3.5999999999999943,-0.019999999999999574,4.090000000000003,-0.07000000000000028,3.5600000000000023,-0.10000000000000053,3.5,-0.08000000000000007,4.0800000000000125,-0.07000000000000028,3.069999999999993,-0.02999999999999936,3.030000000000001,0.019999999999999574
3,5.050000000000011,-0.0699999999999994,5.439999999999998,-0.03999999999999915,4.920000000000016,-0.16000000000000014,4.819999999999993,-0.029999999999997584,5.450000000000003,-0.09999999999999787,4.75,-0.1299999999999999,4.659999999999997,-0.10999999999999943,5.439999999999998,-0.10000000000000142,4.089999999999975,-0.03999999999999915,4.040000000000006,0.029999999999997584
4,6.300000000000011,-0.08999999999999986,6.799999999999997,-0.05999999999999872,6.160000000000025,-0.1999999999999993,6.049999999999997,-0.029999999999997584,6.829999999999998,-0.11999999999999744,5.949999999999989,-0.16999999999999993,5.819999999999993,-0.13999999999999968,6.800000000000011,-0.129999999999999,5.110000000000014,-0.03999999999999915,5.049999999999997,0.029999999999997584
5,7.560000000000002,-0.09999999999999964,8.169999999999987,-0.07000000000000028,7.389999999999986,-0.23999999999999844,7.269999999999996,-0.03999999999999915,8.200000000000003,-0.14999999999999858,7.149999999999977,-0.20000000000000018,6.97999999999999,-0.16999999999999993,8.160000000000025,-0.16000000000000014,6.1200000000000045,-0.05000000000000071,6.049999999999997,0.03999999999999915
6,8.810000000000002,-0.1200000000000001,9.529999999999987,-0.0799999999999983,8.620000000000005,-0.27999999999999936,8.469999999999999,-0.03999999999999915,9.579999999999998,-0.17999999999999972,8.360000000000014,-0.23000000000000043,8.119999999999976,-0.1899999999999995,9.52000000000001,-0.19000000000000128,7.139999999999986,-0.0600000000000005,7.049999999999997,0.04999999999999716
7,10.069999999999993,-0.13999999999999968,10.889999999999986,-0.10000000000000142,9.850000000000023,-0.3199999999999985,9.679999999999993,-0.03999999999999915,10.959999999999994,-0.2099999999999973,9.54000000000002,-0.27000000000000046,9.299999999999983,-0.21999999999999975,10.880000000000024,-0.21999999999999886,8.149999999999977,-0.07000000000000028,8.070000000000007,0.05999999999999872
8,11.319999999999993,-0.16000000000000014,12.25,-0.10999999999999943,11.079999999999984,-0.35999999999999943,10.89,-0.03999999999999915,12.340000000000003,-0.23000000000000043,10.70999999999998,-0.2999999999999998,10.469999999999999,-0.25,12.240000000000009,-0.25,9.149999999999977,-0.08000000000000007,9.079999999999998,0.07000000000000028
9,12.579999999999984,-0.17999999999999972,13.61,-0.129999999999999,12.300000000000011,-0.3999999999999986,12.099999999999994,-0.04999999999999716,13.719999999999999,-0.259999999999998,11.899999999999977,-0.33000000000000007,11.639999999999986,-0.28000000000000025,13.600000000000023,-0.28000000000000114,10.170000000000016,-0.08999999999999986,10.090000000000003,0.0799999999999983
10,13.839999999999975,-0.20000000000000018,14.969999999999999,-0.14999999999999858,13.53000000000003,-0.4499999999999993,13.299999999999997,-0.04999999999999716,15.090000000000003,-0.28999999999999915,13.069999999999993,-0.3700000000000001,12.799999999999983,-0.2999999999999998,14.960000000000008,-0.3099999999999987,11.170000000000016,-0.09999999999999964,11.100000000000009,0.08999999999999986
11,15.099999999999966,-0.21999999999999975,16.33999999999999,-0.16000000000000014,14.759999999999991,-0.48999999999999844,14.519999999999996,-0.04999999999999716,16.459999999999994,-0.3200000000000003,14.240000000000009,-0.40000000000000036,13.95999999999998,-0.33000000000000007,16.310000000000002,-0.33999999999999986,12.180000000000007,-0.10999999999999943,12.120000000000005,0.09999999999999787
12,16.349999999999966,-0.25,17.69999999999999,-0.17999999999999972,15.990000000000009,-0.5299999999999994,15.739999999999995,-0.04999999999999716,17.83,-0.34999999999999787,15.430000000000007,-0.4300000000000006,15.119999999999976,-0.35999999999999943,17.670000000000016,-0.370000000000001,13.199999999999989,-0.11999999999999922,13.13000000000001,0.10999999999999943
13,17.610000000000014,-0.2699999999999996,19.069999999999993,-0.1999999999999993,17.220000000000027,-0.5800000000000001,16.97,-0.04999999999999716,19.200000000000003,-0.389999999999997,16.610000000000014,-0.47000000000000064,16.279999999999973,-0.3799999999999999,19.03,-0.41000000000000014,14.20999999999998,-0.13000000000000078,14.150000000000006,0.11999999999999744
14,18.879999999999995,-0.29000000000000004,20.429999999999993,-0.21999999999999886,18.439999999999998,-0.6199999999999992,18.200000000000003,-0.04999999999999716,20.569999999999993,-0.41999999999999815,17.80000000000001,-0.5,17.439999999999998,-0.41000000000000014,20.380000000000024,-0.4400000000000013,15.21999999999997,-0.15000000000000036,15.16000000000001,0.129999999999999
15,20.139999999999986,-0.3099999999999996,21.789999999999992,-0.23999999999999844,19.670000000000016,-0.6600000000000001,19.429999999999993,-0.03999999999999915,21.939999999999998,-0.4499999999999993,18.980000000000018,-0.5300000000000002,18.599999999999994,-0.4399999999999995,21.730000000000018,-0.46999999999999886,16.21999999999997,-0.16000000000000014,16.180000000000007,0.13999999999999702
16,21.399999999999977,-0.33000000000000007,23.14999999999999,-0.2699999999999996,20.900000000000034,-0.7099999999999991,20.64999999999999,-0.03999999999999915,23.310000000000002,-0.4800000000000004,20.149999999999977,-0.5600000000000005,19.769999999999982,-0.45999999999999996,23.080000000000013,-0.509999999999998,17.230000000000018,-0.16999999999999993,17.200000000000003,0.16000000000000014
17,22.659999999999968,-0.35999999999999943,24.5,-0.28999999999999915,22.120000000000005,-0.75,21.86,-0.03999999999999915,24.689999999999998,-0.5199999999999996,21.329999999999984,-0.5899999999999999,20.95999999999998,-0.4900000000000002,24.430000000000007,-0.5500000000000007,18.230000000000018,-0.17999999999999972,18.22,0.16999999999999815
18,23.909999999999968,-0.3799999999999999,25.859999999999985,-0.3099999999999987,23.350000000000023,-0.7899999999999991,23.060000000000002,-0.029999999999997584,26.079999999999984,-0.5499999999999972,22.50999999999999,-0.6200000000000001,22.129999999999995,-0.5199999999999996,25.76000000000002,-0.5799999999999983,19.24000000000001,-0.1999999999999993,19.25,0.17999999999999972
19,25.170000000000016,-0.39999999999999947,27.22,-0.33999999999999986,24.569999999999993,-0.8399999999999999,24.269999999999996,-0.019999999999999574,27.44999999999999,-0.5899999999999999,23.689999999999998,-0.6500000000000004,23.269999999999982,-0.5499999999999998,27.140000000000015,-0.620000000000001,20.25,-0.20999999999999908,20.28,0.1999999999999993
20,26.420000000000016,-0.41999999999999993,28.58,-0.35999999999999943,25.79000000000002,-0.879999999999999,25.480000000000004,-0.019999999999999574,28.83,-0.6199999999999974,24.879999999999995,-0.6900000000000004,24.419999999999987,-0.5700000000000003,28.51000000000002,-0.6600000000000001,21.25999999999999,-0.22000000000000064,21.310000000000002,0.2099999999999973
21,27.670000000000016,-0.4500000000000002,29.940000000000012,-0.39000000000000057,27.0,-0.9199999999999999,26.689999999999998,-0.00999999999999801,30.210000000000022,-0.6600000000000001,26.05000000000001,-0.7200000000000006,25.559999999999974,-0.5999999999999996,29.880000000000024,-0.6900000000000013,22.25999999999999,-0.2400000000000002,22.340000000000003,0.23000000000000043
22,28.930000000000007,-0.46999999999999975,31.299999999999997,-0.41000000000000014,28.210000000000036,-0.9699999999999989,27.89999999999999,0.0,31.58,-0.6999999999999993,27.24000000000001,-0.75,26.69999999999999,-0.6299999999999999,31.25,-0.7300000000000004,23.269999999999982,-0.25,23.38000000000001,0.23999999999999844
23,30.19999999999999,-0.5,32.67,-0.4400000000000013,29.420000000000016,-1.0099999999999998,29.11,0.010000000000001563,32.95,-0.7300000000000004,28.410000000000025,-0.7800000000000002,27.839999999999975,-0.6499999999999995,32.610000000000014,-0.7699999999999996,24.279999999999973,-0.2699999999999996,24.42,0.259999999999998
24,31.46999999999997,-0.5199999999999996,34.040000000000006,-0.46999999999999886,30.629999999999995,-1.049999999999999,30.340000000000003,0.030000000000001137,34.32000000000001,-0.7699999999999996,29.590000000000032,-0.8100000000000005,28.97999999999999,-0.6799999999999997,33.97,-0.8099999999999987,25.279999999999973,-0.27999999999999936,25.450000000000003,0.2799999999999976
25,32.74000000000001,-0.54,35.41000000000001,-0.5,31.850000000000023,-1.0999999999999996,31.560000000000002,0.0400000000000027,35.7,-0.8099999999999987,30.769999999999982,-0.8399999999999999,30.119999999999976,-0.71,35.32000000000002,-0.8500000000000014,26.289999999999964,-0.3000000000000007,26.480000000000004,0.28999999999999915
26,34.0,-0.5699999999999994,36.769999999999996,-0.5300000000000011,33.05000000000001,-1.1399999999999988,32.78999999999999,0.060000000000002274,37.08,-0.8499999999999979,31.94999999999999,-0.8700000000000001,31.25999999999999,-0.7299999999999995,36.68000000000001,-0.8900000000000006,27.30000000000001,-0.3200000000000003,27.510000000000005,0.3099999999999987
27,35.26999999999998,-0.5999999999999996,38.14,-0.5599999999999987,34.28000000000003,-1.1799999999999997,34.00999999999999,0.07000000000000028,38.47000000000001,-0.879999999999999,33.129999999999995,-0.9000000000000004,32.41,-0.7599999999999998,38.03,-0.9299999999999997,28.30000000000001,-0.33000000000000007,28.540000000000006,0.3299999999999983
28,36.51999999999998,-0.6200000000000001,39.510000000000005,-0.5899999999999999,35.50999999999999,-1.2199999999999989,35.239999999999995,0.08999999999999986,39.85000000000001,-0.9199999999999982,34.31,-0.9300000000000006,33.53999999999999,-0.7800000000000002,39.380000000000024,-0.9699999999999989,29.30000000000001,-0.34999999999999964,29.58,0.34999999999999787
29,37.76999999999998,-0.6499999999999995,40.88000000000001,-0.629999999999999,36.74000000000001,-1.2599999999999998,36.47,0.11000000000000298,41.230000000000004,-0.9599999999999973,35.49000000000001,-0.96,34.67999999999998,-0.8099999999999996,40.74000000000001,-1.009999999999998,30.30000000000001,-0.3699999999999992,30.620000000000005,0.36999999999999744
30,39.02999999999997,-0.6699999999999999,42.239999999999995,-0.6600000000000001,37.98000000000002,-1.299999999999999,37.7,0.14000000000000057,42.60000000000001,-1.0,36.670000000000016,-0.9800000000000004,35.81999999999999,-0.8399999999999999,42.10000000000002,-1.0500000000000007,31.310000000000002,-0.39000000000000057,31.67,0.389999999999997
31,40.27999999999997,-0.7000000000000002,43.60000000000001,-0.6900000000000013,39.18000000000001,-1.3399999999999999,38.93999999999998,0.16000000000000014,43.96000000000002,-1.0399999999999991,37.84000000000003,-1.0100000000000007,36.94999999999999,-0.8599999999999994,43.45000000000002,-1.0899999999999999,32.31,-0.41000000000000014,32.71000000000001,0.41999999999999815
32,41.52999999999997,-0.7299999999999995,44.97000000000001,-0.7300000000000004,40.379999999999995,-1.379999999999999,40.17999999999999,0.19000000000000128,45.33,-1.0799999999999983,39.0,-1.04,38.089999999999975,-0.8899999999999997,44.80000000000001,-1.129999999999999,33.31,-0.4299999999999997,33.760000000000005,0.4399999999999977
33,42.77999999999997,-0.75,46.33,-0.7600000000000016,41.579999999999984,-1.42,41.41,0.21000000000000085,46.69000000000001,-1.1199999999999974,40.160000000000025,-1.0700000000000003,39.22999999999999,-0.9100000000000001,46.150000000000006,-1.1699999999999982,34.31999999999999,-0.4499999999999993,34.81,0.4599999999999973
34,44.01999999999998,-0.7800000000000002,47.69000000000001,-0.7899999999999991,42.78000000000003,-1.459999999999999,42.66,0.240000000000002,48.08,-1.1600000000000001,41.34000000000003,-1.1000000000000005,40.369999999999976,-0.9399999999999995,47.51000000000002,-1.2100000000000009,35.329999999999984,-0.47000000000000064,35.86,0.48999999999999844
35,45.26999999999998,-0.8099999999999996,49.05,-0.8299999999999983,44.06,-1.5,43.89999999999998,0.2700000000000031,49.46000000000002,-1.1999999999999993,42.5,-1.13,41.51999999999998,-0.96,48.860000000000014,-1.25,36.329999999999984,-0.4900000000000002,36.91000000000001,0.509999999999998
36,46.51999999999998,-0.8399999999999999,50.41000000000001,-0.860000000000003,45.28000000000003,-1.5299999999999994,45.139999999999986,0.3100000000000023,50.84000000000002,-1.2399999999999984,43.670000000000016,-1.1500000000000004,42.66999999999999,-0.9900000000000002,50.21000000000001,-1.2899999999999991,37.329999999999984,-0.5099999999999998,37.96000000000001,0.5399999999999991
37,47.76999999999998,-0.8599999999999994,51.780000000000015,-0.9000000000000021,46.48000000000002,-1.5699999999999985,46.379999999999995,0.33999999999999986,52.22000000000001,-1.2899999999999991,44.85000000000002,-1.1800000000000006,43.79999999999998,-1.0099999999999998,51.55000000000001,-1.3299999999999983,38.329999999999984,-0.5399999999999991,39.010000000000005,0.5599999999999987
38,49.01999999999998,-0.8899999999999997,53.15000000000002,-0.9300000000000033,47.69,-1.6099999999999994,47.639999999999986,0.370000000000001,53.59000000000002,-1.3299999999999983,46.03000000000003,-1.21,44.97999999999999,-1.04,52.900000000000006,-1.370000000000001,39.339999999999975,-0.5600000000000005,40.06,0.5899999999999999
39,50.26999999999998,-0.9199999999999999,54.519999999999996,-0.9700000000000024,48.889999999999986,-1.6399999999999988,48.889999999999986,0.41000000000000014,54.96000000000002,-1.3699999999999974,47.19999999999999,-1.2400000000000002,46.129999999999995,-1.0599999999999996,54.25,-1.4100000000000001,40.339999999999975,-0.5899999999999999,41.11,0.6199999999999974
40,51.51999999999998,-0.9500000000000002,55.90000000000002,-0.9999999999999964,50.09000000000003,-1.6799999999999997,50.139999999999986,0.45000000000000284,56.34000000000002,-1.4100000000000001,48.370000000000005,-1.2600000000000007,47.26999999999998,-1.08,55.59,-1.4499999999999993,41.329999999999984,-0.6099999999999994,42.16000000000001,0.6499999999999986
41,52.789999999999964,-0.9799999999999995,57.269999999999996,-1.0400000000000027,51.28000000000003,-1.7199999999999989,51.379999999999995,0.490000000000002,57.72000000000001,-1.4599999999999973,49.54000000000002,-1.29,48.39999999999998,-1.1099999999999994,56.93000000000001,-1.4899999999999984,42.339999999999975,-0.6400000000000006,43.21000000000001,0.6799999999999997
42,54.05000000000001,-1.0,58.65000000000002,-1.0699999999999967,52.49000000000001,-1.75,52.619999999999976,0.5300000000000011,59.09000000000002,-1.5,50.70999999999998,-1.3200000000000003,49.52999999999997,-1.13,58.27000000000001,-1.5300000000000011,43.339999999999975,-0.6600000000000001,44.260000000000005,0.7099999999999973
43,55.31999999999999,-1.0300000000000002,60.019999999999996,-1.110000000000003,53.69,-1.7899999999999991,53.859999999999985,0.5700000000000003,60.47000000000001,-1.5399999999999991,51.879999999999995,-1.3399999999999999,50.64999999999998,-1.1499999999999995,59.60000000000002,-1.5700000000000003,44.339999999999975,-0.6899999999999995,45.31,0.7399999999999984
44,56.579999999999984,-1.0599999999999996,61.39,-1.139999999999997,54.900000000000034,-1.8199999999999985,55.119999999999976,0.620000000000001,61.86,-1.5799999999999983,53.05000000000001,-1.37,51.77999999999997,-1.1799999999999997,60.93000000000001,-1.6099999999999994,45.339999999999975,-0.7200000000000006,46.370000000000005,0.7699999999999996
45,57.829999999999984,-1.0899999999999999,62.750000000000014,-1.1800000000000033,56.10000000000002,-1.8599999999999994,56.369999999999976,0.6600000000000001,63.24000000000002,-1.629999999999999,54.22000000000003,-1.3900000000000006,52.89999999999998,-1.2000000000000002,62.26000000000002,-1.6499999999999986,46.339999999999975,-0.75,47.43000000000001,0.7999999999999972
46,59.09,-1.12,64.12000000000002,-1.2200000000000024,57.31,-1.8899999999999988,57.629999999999995,0.7100000000000009,64.62000000000002,-1.6699999999999982,55.389999999999986,-1.4100000000000001,54.02999999999997,-1.2199999999999998,63.60000000000002,-1.6799999999999997,47.339999999999975,-0.7699999999999996,48.480000000000004,0.8299999999999983
47,60.329999999999984,-1.1499999999999995,65.48,-1.2499999999999964,58.50999999999999,-1.9299999999999997,58.879999999999995,0.7600000000000016,66.00000000000001,-1.7099999999999973,56.56,-1.4400000000000004,55.14999999999998,-1.2400000000000002,64.95000000000002,-1.7199999999999989,48.360000000000014,-0.8000000000000007,49.540000000000006,0.8699999999999974
48,61.56999999999999,-1.17,66.86,-1.2900000000000027,59.71000000000001,-1.959999999999999,60.129999999999995,0.8100000000000023,67.38000000000001,-1.759999999999998,57.73000000000002,-1.46,56.27999999999997,-1.2599999999999998,66.29000000000002,-1.759999999999998,49.370000000000005,-0.8300000000000001,50.60000000000001,0.8999999999999986
49,62.81,-1.2000000000000002,68.23,-1.3300000000000018,60.920000000000016,-2.0,61.379999999999995,0.860000000000003,68.75000000000001,-1.7999999999999972,58.89999999999998,-1.4800000000000004,57.39999999999998,-1.2800000000000002,67.63000000000002,-1.8000000000000007,50.370000000000005,-0.8599999999999994,51.66000000000001,0.9299999999999997
50,64.04999999999998,-1.2299999999999995,69.59000000000002,-1.360000000000003,62.120000000000005,-2.0299999999999994,62.639999999999986,0.9100000000000001,70.14,-1.8399999999999999,60.06999999999999,-1.5100000000000007,58.52999999999997,-1.2999999999999998,68.97,-1.8299999999999983,51.379999999999995,-0.8900000000000006,52.72,0.9699999999999989
51,65.28999999999999,-1.2599999999999998,70.97000000000001,-1.4000000000000021,63.33000000000001,-2.0599999999999987,63.889999999999986,0.9600000000000009,71.53000000000002,-1.889999999999997,61.24000000000001,-1.5300000000000002,59.66,-1.3200000000000003,70.30000000000001,-1.870000000000001,52.379999999999995,-0.9199999999999999,53.78,1.009999999999998
52,66.53,-1.29,72.34000000000002,-1.4400000000000013,64.54000000000002,-2.09,65.14999999999998,1.0100000000000016,72.92,-1.9299999999999997,62.390000000000015,-1.5499999999999998,60.839999999999975,-1.3399999999999999,71.63000000000002,-1.9100000000000001,53.389999999999986,-0.9499999999999993,54.85000000000001,1.0399999999999991
53,67.78,-1.3199999999999994,73.71,-1.4800000000000004,65.74000000000001,-2.119999999999999,66.41999999999999,1.0600000000000023,74.31000000000002,-1.9699999999999989,63.56,-1.5700000000000003,61.97999999999999,-1.3599999999999994,72.96000000000001,-1.9400000000000013,54.389999999999986,-0.9800000000000004,55.92999999999999,1.0799999999999983
54,69.03,-1.3399999999999999,75.08,-1.5100000000000016,66.94,-2.16,67.68999999999997,1.110000000000003,75.68000000000002,-2.009999999999998,64.72,-1.5899999999999999,63.109999999999985,-1.38,74.29000000000002,-1.9800000000000004,55.39999999999998,-1.0099999999999998,57.010000000000005,1.1099999999999994
55,70.28999999999999,-1.37,76.45,-1.5500000000000007,68.13,-2.1899999999999995,68.95999999999998,1.1700000000000017,77.06000000000002,-2.0599999999999987,65.89000000000001,-1.6100000000000003,64.23999999999998,-1.3999999999999995,75.63000000000002,-2.009999999999998,56.40999999999997,-1.0399999999999991,58.08,1.1499999999999986
56,71.53999999999999,-1.3999999999999995,77.82000000000001,-1.5899999999999999,69.33000000000001,-2.219999999999999,70.21999999999997,1.2200000000000024,78.44000000000001,-2.099999999999998,67.05000000000001,-1.63,65.36999999999998,-1.42,76.96000000000001,-2.0500000000000007,57.39999999999998,-1.0700000000000003,59.14999999999999,1.1899999999999977
57,72.81,-1.4299999999999997,79.2,-1.629999999999999,70.52000000000001,-2.2399999999999984,71.48999999999998,1.2800000000000011,79.82000000000001,-2.139999999999997,68.21000000000001,-1.6500000000000004,66.47999999999999,-1.4399999999999995,78.29000000000002,-2.0799999999999983,58.39999999999998,-1.0999999999999996,60.22000000000001,1.2300000000000004
58,74.06,-1.4500000000000002,80.57000000000001,-1.6600000000000001,71.72,-2.2699999999999996,72.74999999999997,1.3300000000000018,81.2,-2.1799999999999997,69.37,-1.67,67.58999999999997,-1.46,79.63000000000002,-2.120000000000001,59.39999999999998,-1.1300000000000008,61.290000000000006,1.2699999999999996
59,75.29999999999998,-1.4799999999999995,81.94000000000001,-1.6999999999999993,72.91,-2.299999999999999,74.02999999999997,1.3900000000000006,82.57000000000001,-2.219999999999999,70.53,-1.6900000000000004,68.70999999999998,-1.4799999999999995,80.96000000000001,-2.1499999999999986,60.389999999999986,-1.1600000000000001,62.36,1.3099999999999987
60,76.53999999999999,-1.5099999999999998,83.31000000000002,-1.7399999999999984,74.10000000000002,-2.33,75.29999999999998,1.4400000000000013,83.95,-2.259999999999998,71.70000000000002,-1.71,69.82,-1.5,82.29000000000002,-2.1799999999999997,61.39999999999998,-1.1899999999999995,63.45,1.3499999999999979
61,77.76999999999998,-1.54,84.68000000000002,-1.7699999999999996,75.29000000000002,-2.3599999999999994,76.57,1.490000000000002,85.33,-2.299999999999997,72.88,-1.7300000000000004,70.94,-1.5199999999999996,83.62,-2.209999999999999,62.39999999999998,-1.2200000000000006,64.53000000000002,1.389999999999997
62,79.01999999999998,-1.5599999999999996,86.04,-1.8099999999999987,76.48000000000002,-2.379999999999999,77.83999999999997,1.5500000000000007,86.71000000000002,-2.34,74.03999999999999,-1.75,72.04999999999998,-1.5300000000000002,84.95000000000002,-2.25,63.39999999999998,-1.25,65.63000000000001,1.4299999999999997
63,80.25999999999999,-1.5899999999999999,87.41000000000001,-1.8499999999999979,77.67000000000002,-2.41,79.1,1.6000000000000014,88.08,-2.379999999999999,75.21000000000001,-1.7700000000000005,73.16999999999999,-1.5499999999999998,86.28,-2.2799999999999994,64.39999999999998,-1.2799999999999994,66.71,1.4699999999999989
64,81.48999999999998,-1.62,88.78000000000002,-1.879999999999999,78.85000000000002,-2.4399999999999995,80.36999999999998,1.6600000000000001,89.46000000000002,-2.419999999999998,76.37,-1.79,74.28999999999999,-1.5700000000000003,87.60000000000002,-2.3100000000000005,65.40999999999997,-1.3100000000000005,67.78000000000002,1.509999999999998
65,82.72999999999999,-1.6399999999999997,90.16000000000001,-1.9199999999999982,80.03,-2.459999999999999,81.64999999999998,1.7100000000000009,90.84000000000002,-2.4599999999999973,77.52000000000001,-1.7999999999999998,75.41,-1.5899999999999999,88.92000000000002,-2.34,66.42000000000002,-1.3399999999999999,68.86,1.5499999999999972
66,83.97,-1.67,91.53000000000002,-1.9499999999999993,81.20000000000002,-2.4899999999999984,82.92999999999998,1.7600000000000016,92.21000000000002,-2.5,78.67000000000002,-1.8200000000000003,76.53999999999999,-1.6099999999999994,90.24000000000001,-2.369999999999999,67.42000000000002,-1.3699999999999992,69.94000000000001,1.5899999999999999
67,85.19999999999999,-1.6899999999999995,92.90000000000002,-1.9899999999999984,82.36000000000001,-2.51,84.20999999999998,1.8100000000000023,93.60000000000001,-2.539999999999999,79.82,-1.8399999999999999,77.66999999999999,-1.62,91.56,-2.4000000000000004,68.43,-1.4000000000000004,71.01,1.629999999999999
68,86.44,-1.7199999999999998,94.27,-2.0199999999999996,83.56,-2.539999999999999,85.48999999999998,1.870000000000001,94.97000000000001,-2.5700000000000003,80.98000000000002,-1.8600000000000003,78.79999999999998,-1.6399999999999997,92.89000000000001,-2.4299999999999997,69.43,-1.4299999999999997,72.10000000000001,1.6600000000000001
69,87.66999999999999,-1.75,95.65000000000002,-2.0599999999999987,84.75,-2.5599999999999987,86.75999999999999,1.9200000000000017,96.35000000000001,-2.6099999999999994,82.15,-1.87,79.91999999999999,-1.6600000000000001,94.22,-2.459999999999999,70.43,-1.459999999999999,73.17999999999999,1.6999999999999993
70,88.91999999999999,-1.7699999999999996,97.03000000000002,-2.099999999999998,85.94,-2.59,88.02999999999997,1.9700000000000024,97.72000000000001,-2.6499999999999986,83.31,-1.8900000000000006,81.03999999999999,-1.6799999999999997,95.54000000000002,-2.4800000000000004,71.43,-1.4900000000000002,74.28000000000002,1.7399999999999984
71,90.16,-1.7999999999999998,98.40000000000002,-2.129999999999999,87.13,-2.6099999999999994,89.29999999999998,2.020000000000003,99.10000000000001,-2.6799999999999997,84.46000000000001,-1.9000000000000004,82.14999999999998,-1.6899999999999995,96.85000000000002,-2.51,72.43,-1.5199999999999996,75.39,1.7799999999999976
72,91.39999999999998,-1.8199999999999994,99.78000000000002,-2.16,88.32000000000002,-2.629999999999999,90.57,2.0700000000000003,100.49000000000002,-2.719999999999999,85.61000000000001,-1.92,83.26999999999998,-1.71,98.18,-2.539999999999999,73.43,-1.5500000000000007,76.49,1.8200000000000003
73,92.64999999999998,-1.8399999999999999,101.15000000000002,-2.1999999999999993,89.51000000000002,-2.66,91.85,2.120000000000001,101.87000000000002,-2.75,86.78,-1.9300000000000006,84.38,-1.7199999999999998,99.49000000000001,-2.5700000000000003,74.44,-1.58,77.58,1.8599999999999994
74,93.88999999999999,-1.87,102.52,-2.2300000000000004,90.70000000000002,-2.6799999999999997,93.13999999999999,2.1700000000000017,103.25000000000001,-2.7799999999999976,87.94,-1.9500000000000002,85.48999999999998,-1.7400000000000002,100.80000000000001,-2.59,75.45999999999998,-1.6099999999999994,78.67999999999999,1.8999999999999986
75,95.13,-1.8899999999999997,103.90000000000002,-2.2600000000000016,91.89000000000001,-2.6999999999999993,94.42999999999998,2.210000000000001,104.63000000000001,-2.8200000000000003,89.11000000000001,-1.96,86.6,-1.75,102.12,-2.619999999999999,76.45999999999998,-1.6300000000000008,79.77,1.9399999999999977
76,96.35999999999999,-1.9100000000000001,105.26,-2.3000000000000007,93.07000000000002,-2.719999999999999,95.71999999999997,2.2600000000000016,106.02000000000002,-2.849999999999998,90.27000000000001,-1.9700000000000006,87.69999999999999,-1.7699999999999996,103.42000000000002,-2.6400000000000006,77.47999999999999,-1.6600000000000001,80.86999999999999,1.9800000000000004
77,97.6,-1.9299999999999997,106.63000000000001,-2.330000000000002,94.26000000000002,-2.7399999999999984,96.99999999999997,2.3000000000000007,107.41000000000001,-2.879999999999999,91.44,-1.9900000000000002,88.79999999999998,-1.7800000000000002,104.74000000000001,-2.67,78.48999999999998,-1.6899999999999995,81.97000000000001,2.009999999999998
78,98.84,-1.96,108.00000000000001,-2.360000000000003,95.44,-2.76,98.28999999999999,2.3500000000000014,108.81000000000002,-2.919999999999998,92.61000000000001,-2.0,89.90999999999997,-1.7999999999999998,106.05000000000001,-2.6899999999999995,79.47999999999999,-1.7200000000000006,83.07000000000001,2.049999999999997
79,100.07999999999998,-1.9799999999999995,109.38000000000001,-2.389999999999997,96.63,-2.7799999999999994,99.57999999999998,2.3900000000000006,110.22000000000001,-2.9499999999999993,93.77000000000001,-2.0100000000000007,91.00999999999999,-1.8099999999999996,107.36000000000001,-2.719999999999999,80.47999999999999,-1.7400000000000002,84.17,2.09
80,101.32,-2.0,110.76,-2.419999999999998,97.81,-2.799999999999999,100.86999999999998,2.4299999999999997,111.63000000000001,-2.9800000000000004,94.93,-2.0200000000000005,92.10999999999999,-1.8200000000000003,108.66000000000003,-2.74,81.47999999999999,-1.7699999999999996,85.26,2.129999999999999
81,102.54999999999998,-2.0199999999999996,112.14,-2.4499999999999993,99.0,-2.8199999999999985,102.16,2.4700000000000024,113.02000000000002,-3.009999999999998,96.09,-2.0300000000000002,93.20999999999998,-1.8399999999999999,109.98000000000002,-2.76,82.47999999999999,-1.8000000000000007,86.36,2.16
82,103.78,-2.04,113.52,-2.4800000000000004,100.18,-2.84,103.44999999999999,2.5100000000000016,114.39,-3.039999999999999,97.25,-2.05,94.31,-1.8499999999999996,111.29000000000002,-2.7799999999999994,83.47999999999999,-1.8200000000000003,87.47000000000001,2.1999999999999993
83,105.00999999999999,-2.0599999999999996,114.90000000000002,-2.5100000000000016,101.36000000000001,-2.8599999999999994,104.73999999999998,2.5500000000000007,115.77000000000002,-3.0700000000000003,98.4,-2.0600000000000005,95.39999999999998,-1.8599999999999994,112.60000000000002,-2.8100000000000005,84.47999999999999,-1.8499999999999996,88.57000000000001,2.2300000000000004
84,106.23999999999998,-2.08,116.29,-2.5400000000000027,102.54000000000002,-2.879999999999999,106.04999999999998,2.59,117.15000000000002,-3.09,99.56,-2.0700000000000003,96.48999999999998,-1.87,113.91000000000003,-2.83,85.48999999999998,-1.8699999999999992,89.67999999999999,2.2699999999999996
85,107.47,-2.0999999999999996,117.67,-2.5699999999999967,103.72,-2.8999999999999986,107.33999999999997,2.6300000000000026,118.53000000000002,-3.1199999999999974,100.72,-2.08,97.57,-1.8899999999999997,115.22000000000003,-2.8499999999999996,86.47999999999999,-1.9000000000000004,90.78000000000002,2.299999999999997
86,108.69,-2.12,119.05,-2.599999999999998,104.9,-2.92,108.64999999999998,2.66,119.89,-3.1499999999999986,101.89000000000001,-2.08,98.64999999999998,-1.8999999999999995,116.54000000000002,-2.869999999999999,87.47999999999999,-1.92,91.89,2.3299999999999983
87,109.91999999999999,-2.1399999999999997,120.43000000000002,-2.629999999999999,106.08000000000001,-2.9399999999999995,109.94999999999999,2.700000000000003,121.25000000000001,-3.169999999999998,103.05000000000001,-2.09,99.77999999999997,-1.9100000000000001,117.86000000000001,-2.8900000000000006,88.47,-1.9499999999999993,92.99,2.3699999999999974
88,111.14999999999998,-2.16,121.82000000000001,-2.66,107.26000000000002,-2.9499999999999993,111.25999999999999,2.7300000000000004,122.61,-3.1999999999999993,104.21000000000001,-2.1000000000000005,100.89999999999998,-1.9299999999999997,119.18,-2.91,89.45999999999998,-1.9700000000000006,94.08,2.3999999999999986
89,112.38999999999999,-2.1799999999999997,123.2,-2.6900000000000013,108.44,-2.969999999999999,112.55999999999997,2.7600000000000016,123.97000000000001,-3.219999999999999,105.37,-2.1100000000000003,102.00999999999999,-1.9399999999999995,120.49000000000001,-2.9299999999999997,90.44,-2.0,95.19000000000001,2.4299999999999997
90,113.62,-2.2,124.58,-2.7200000000000024,109.61000000000001,-2.9899999999999984,113.85999999999999,2.7900000000000027,125.31000000000002,-3.25,106.53999999999999,-2.1100000000000003,103.10999999999999,-1.9500000000000002,121.80000000000001,-2.9499999999999993,91.42999999999998,-2.0199999999999996,96.29,2.4599999999999973
91,114.85,-2.2299999999999995,125.96,-2.7499999999999964,110.79000000000002,-3.01,115.16,2.8200000000000003,126.71000000000002,-3.2699999999999996,107.70000000000002,-2.12,104.19999999999999,-1.9699999999999998,123.10000000000002,-2.959999999999999,92.41999999999999,-2.039999999999999,97.39999999999999,2.4899999999999984
92,116.07999999999998,-2.25,127.34000000000002,-2.7699999999999996,111.98000000000002,-3.0199999999999996,116.46999999999997,2.8500000000000014,128.11,-3.289999999999999,108.87,-2.13,105.29999999999998,-1.9799999999999995,124.41000000000003,-2.9800000000000004,93.39999999999998,-2.0700000000000003,98.50000000000001,2.5199999999999996
93,117.31,-2.2699999999999996,128.72000000000003,-2.8000000000000007,113.16,-3.039999999999999,117.77999999999997,2.8800000000000026,129.53000000000003,-3.3099999999999987,110.03,-2.13,106.39999999999998,-2.0,125.72000000000003,-3.0,94.39999999999998,-2.09,99.61999999999999,2.549999999999997
94,118.53999999999999,-2.29,130.10000000000002,-2.830000000000002,114.33000000000001,-3.049999999999999,119.07999999999998,2.91,130.92000000000002,-3.3299999999999983,111.20000000000002,-2.1400000000000006,107.5,-2.01,127.02000000000001,-3.01,95.38999999999999,-2.1099999999999994,100.74,2.5799999999999983
95,119.76999999999998,-2.3099999999999996,131.48000000000002,-2.849999999999998,115.5,-3.0699999999999985,120.38,2.9299999999999997,132.31,-3.349999999999998,112.37,-2.1400000000000006,108.59999999999997,-2.0199999999999996,128.32,-3.0299999999999994,96.38,-2.130000000000001,101.86,2.599999999999998
96,121.0,-2.33,132.86,-2.879999999999999,116.67000000000002,-3.09,121.67999999999998,2.950000000000003,133.7,-3.3699999999999974,113.53999999999999,-2.1500000000000004,109.69999999999999,-2.04,129.62,-3.049999999999999,97.38,-2.1500000000000004,102.99,2.629999999999999
97,122.22999999999999,-2.3499999999999996,134.24,-2.900000000000002,117.84,-3.0999999999999996,122.98999999999998,2.9800000000000004,135.09000000000003,-3.389999999999997,114.70000000000002,-2.1500000000000004,110.79999999999998,-2.05,130.92000000000002,-3.0600000000000005,98.37,-2.17,104.11,2.6499999999999986
98,123.45999999999998,-2.37,135.62,-2.9300000000000033,119.0,-3.119999999999999,124.29999999999998,3.0,136.48000000000002,-3.41,115.86000000000001,-2.1500000000000004,111.88999999999999,-2.0599999999999996,132.23000000000002,-3.08,99.35999999999999,-2.1999999999999993,105.23,2.6799999999999997
99,124.67999999999998,-2.3899999999999997,137.0,-2.9599999999999973,120.17000000000002,-3.129999999999999,125.60999999999999,3.020000000000003,137.87,-3.4299999999999997,117.02000000000001,-2.16,112.96999999999997,-2.08,133.53000000000003,-3.09,100.35999999999999,-2.2200000000000006,106.36,2.6999999999999993
100,125.91,-2.41,138.38,-2.9800000000000004,121.32000000000002,-3.1499999999999986,126.91999999999999,3.0400000000000027,139.25,-3.4499999999999993,118.18,-2.16,114.04999999999998,-2.09,134.84000000000003,-3.1099999999999994,101.35,-2.24,107.48,2.7300000000000004
101,127.13999999999999,-2.42,139.76999999999998,-2.9999999999999964,122.49000000000001,-3.16,128.23,3.0600000000000023,140.64,-3.469999999999999,119.34,-2.16,115.13,-2.0999999999999996,136.14000000000001,-3.129999999999999,102.35,-2.25,108.61,2.75
102,128.35999999999999,-2.4399999999999995,141.16000000000003,-3.0299999999999976,123.65,-3.1799999999999997,129.54,3.080000000000002,142.02000000000004,-3.4800000000000004,120.50999999999999,-2.17,116.21999999999997,-2.12,137.44,-3.1400000000000006,103.34,-2.2699999999999996,109.73,2.7699999999999996
103,129.59,-2.46,142.55,-3.0500000000000007,124.81,-3.1899999999999995,130.85,3.1000000000000014,143.41000000000003,-3.5,121.68,-2.17,117.29999999999998,-2.13,138.74,-3.1500000000000004,104.34,-2.289999999999999,110.86999999999999,2.789999999999999
104,130.81,-2.4799999999999995,143.94,-3.0699999999999967,125.96000000000001,-3.209999999999999,132.17,3.120000000000001,144.79000000000002,-3.509999999999998,122.85,-2.17,118.35999999999999,-2.1399999999999997,140.04000000000002,-3.17,105.32999999999998,-2.3100000000000005,111.99,2.8099999999999987
105,132.04,-2.5,145.32999999999998,-3.09,127.11000000000001,-3.219999999999999,133.48,3.1400000000000006,146.18,-3.5299999999999976,124.02000000000001,-2.17,119.46999999999997,-2.16,141.34000000000003,-3.1799999999999997,106.32,-2.33,113.11999999999999,2.8299999999999983
106,133.26999999999998,-2.5199999999999996,146.72000000000003,-3.110000000000003,128.26000000000002,-3.2399999999999984,134.80999999999997,3.150000000000002,147.57,-3.549999999999997,125.18,-2.17,120.57,-2.17,142.63,-3.1899999999999995,107.32,-2.3499999999999996,114.25000000000001,2.849999999999998
107,134.5,-2.5300000000000002,148.12,-3.129999999999999,129.41,-3.25,136.13,3.1700000000000017,148.97000000000003,-3.5599999999999987,126.35,-2.1800000000000006,121.66999999999999,-2.1799999999999997,143.93,-3.209999999999999,108.32,-2.3599999999999994,115.39,2.8699999999999974
108,135.72,-2.55,149.51999999999998,-3.150000000000002,130.56,-3.26,137.45,3.1799999999999997,150.36,-3.5700000000000003,127.52000000000001,-2.1800000000000006,122.76999999999998,-2.1899999999999995,145.23000000000002,-3.219999999999999,109.31,-2.380000000000001,116.51,2.889999999999997
109,136.94,-2.5699999999999994,150.91000000000003,-3.169999999999998,131.72,-3.2699999999999996,138.76999999999998,3.200000000000003,151.76000000000005,-3.59,128.68,-2.1800000000000006,123.85999999999999,-2.2,146.54000000000002,-3.2300000000000004,110.29999999999998,-2.4000000000000004,117.64,2.8999999999999986
110,138.14999999999998,-2.58,152.3,-3.1900000000000013,132.87,-3.2799999999999994,140.08999999999997,3.210000000000001,153.15000000000003,-3.599999999999998,129.85,-2.1800000000000006,124.94,-2.2199999999999998,147.84000000000003,-3.24,111.28,-2.41,118.77,2.919999999999998
111,139.37,-2.5999999999999996,153.68,-3.2099999999999973,134.0,-3.299999999999999,141.41,3.2300000000000004,154.54000000000002,-3.6099999999999994,131.01,-2.17,126.02999999999997,-2.2299999999999995,149.14000000000001,-3.25,112.25999999999999,-2.4299999999999997,119.91000000000001,2.9299999999999997
112,140.59,-2.62,155.06,-3.2300000000000004,135.17000000000002,-3.3099999999999987,142.74999999999997,3.240000000000002,155.92000000000002,-3.629999999999999,132.18,-2.17,127.09999999999997,-2.24,150.44,-3.26,113.23999999999998,-2.4499999999999993,121.04,2.9499999999999993
113,141.81,-2.63,156.45,-3.2399999999999984,136.33,-3.3199999999999985,144.07999999999998,3.25,157.3,-3.639999999999997,133.34,-2.17,128.17,-2.25,151.74,-3.2699999999999996,114.22,-2.459999999999999,122.17999999999999,2.9599999999999973
114,143.01999999999998,-2.6499999999999995,157.82999999999998,-3.2600000000000016,137.49,-3.33,145.41,3.2600000000000016,158.69,-3.6499999999999986,134.51,-2.17,129.23999999999998,-2.26,153.03000000000003,-3.2799999999999994,115.19999999999999,-2.4800000000000004,123.31000000000002,2.969999999999999
115,144.23999999999998,-2.66,159.23000000000002,-3.2799999999999976,138.69,-3.34,146.73,3.270000000000003,160.07000000000005,-3.66,135.68,-2.17,130.31,-2.2699999999999996,154.33,-3.289999999999999,116.17999999999998,-2.5,124.45,2.9800000000000004
116,145.45,-2.6799999999999997,160.62,-3.2900000000000027,139.86,-3.3499999999999996,148.04999999999998,3.2900000000000027,161.45000000000005,-3.669999999999998,136.85,-2.16,131.38,-2.2800000000000002,155.64,-3.299999999999999,117.16999999999999,-2.51,125.59000000000002,2.9899999999999984
117,146.66,-2.6899999999999995,162.01999999999998,-3.3099999999999987,141.04000000000002,-3.3599999999999994,149.38,3.3000000000000007,162.82000000000005,-3.6799999999999997,138.03,-2.16,132.45,-2.29,156.94,-3.299999999999999,118.14999999999998,-2.5299999999999994,126.73,3.009999999999998
118,147.88,-2.71,163.40999999999997,-3.330000000000002,142.21,-3.3599999999999994,150.71999999999997,3.3100000000000023,164.19,-3.6899999999999977,139.21,-2.16,133.51999999999998,-2.3,158.24,-3.3100000000000005,119.13,-2.539999999999999,127.86999999999999,3.009999999999998
119,149.09,-2.7199999999999998,164.8,-3.34,143.37,-3.369999999999999,152.04999999999998,3.3200000000000003,165.57000000000005,-3.6999999999999993,140.38,-2.16,134.57999999999998,-2.3099999999999996,159.53000000000003,-3.3200000000000003,120.12,-2.5600000000000005,129.0,3.0199999999999996
120,150.32,-2.7299999999999995,166.2,-3.360000000000003,144.53,-3.379999999999999,153.39,3.330000000000002,166.95000000000005,-3.7099999999999973,141.56,-2.1500000000000004,135.67,-2.3200000000000003,160.82,-3.33,121.1,-2.5700000000000003,130.14,3.0299999999999976
121,151.54,-2.75,167.59999999999997,-3.370000000000001,145.68,-3.389999999999999,154.71999999999997,3.330000000000002,168.33000000000004,-3.719999999999999,142.73000000000002,-2.1500000000000004,136.75,-2.33,162.12,-3.33,122.09,-2.59,131.28000000000003,3.039999999999999
122,152.76,-2.76,169.0,-3.389999999999997,146.82000000000002,-3.3999999999999986,156.05999999999997,3.34,169.71000000000004,-3.719999999999999,143.91,-2.1400000000000006,137.82,-2.34,163.42000000000002,-3.34,123.07,-2.5999999999999996,132.43,3.049999999999997
123,153.98,-2.7800000000000002,170.39999999999998,-3.400000000000002,147.97,-3.41,157.41,3.3500000000000014,171.09000000000003,-3.7300000000000004,145.09,-2.1400000000000006,138.90999999999997,-2.3499999999999996,164.72000000000003,-3.34,124.06,-2.619999999999999,133.57999999999998,3.049999999999997
124,155.19,-2.79,171.8,-3.419999999999998,149.12,-3.41,158.73999999999998,3.360000000000003,172.47000000000003,-3.7399999999999984,146.26,-2.1400000000000006,139.98999999999998,-2.3599999999999994,166.01999999999998,-3.3499999999999996,125.03999999999999,-2.630000000000001,134.72000000000003,3.0599999999999987


==> data/prediction_interval_idx4.csv <==
,X,Y,uplim,lowlim,uplim2,lowlim2,uplim3,lowlim3
0,1.2311111111111204,-0.02111111111111165,-0.010111672292654039,-0.03211054992956926,0.0008877665258035725,-0.04310998874802687,0.011887205344261187,-0.054109427566484486
1,2.461111111111107,-0.0422222222222231,-0.018756986575620322,-0.06568745786882588,0.004708249070982454,-0.08915269351542865,0.028173484717585233,-0.11261792916203142
2,3.6933333333333342,-0.06333333333333376,-0.02681849616632303,-0.09984817050034447,0.009696341000687697,-0.1363630076673552,0.046211178167698416,-0.1728778448343659
3,4.922222222222228,-0.08444444444444502,-0.03565667022200004,-0.13323221866689,0.01313110400044494,-0.18201999288933496,0.06191887822288991,-0.23080776711177994
4,6.157777777777783,-0.10555555555555607,-0.04628009480733786,-0.16483101630377428,0.012995365940880355,-0.2241064770519925,0.07227082668909857,-0.2833819378002107
5,7.38444444444445,-0.1277777777777782,-0.057575248893638756,-0.19798030666191768,0.0126272799905007,-0.26818283554605715,0.08282980887464014,-0.33838536443019657
6,8.616666666666667,-0.14888888888888907,-0.06529669833864882,-0.23248107943912932,0.018295492211591435,-0.3160732699893696,0.10188768276183169,-0.39966546053960983
7,9.845555555555556,-0.17222222222222328,-0.07667958743686493,-0.2677648570075816,0.018863047348493422,-0.36330749179294,0.11440568213385177,-0.4588501265782983
8,11.076666666666675,-0.19555555555555573,-0.08722364673301293,-0.30388746437809855,0.021108262089529872,-0.41221937320064134,0.1294401709120727,-0.5205512820231841
9,12.305555555555554,-0.21777777777777865,-0.09650876755873612,-0.3390467879968212,0.02476024266030641,-0.4603157982158637,0.14602925287934895,-0.5815848084349062
10,13.533333333333337,-0.2411111111111119,-0.10724181793929838,-0.3749804042829254,0.02662747523251513,-0.508849697454739,0.16049676840432864,-0.6427189906265525
11,14.762222222222228,-0.265555555555556,-0.12040344292033045,-0.4107076681907815,0.02474866971489509,-0.5558597808260071,0.16990078235012063,-0.7010118934612326
12,15.992222222222223,-0.2900000000000003,-0.1322378724506775,-0.4477621275493231,0.02552425509864531,-0.6055242550986459,0.1832863826479681,-0.7632863826479688
13,17.21888888888889,-0.31444444444444564,-0.14538751050330162,-0.48350137838558965,0.023669423437842396,-0.6525583123267337,0.19272635737898636,-0.8216152462678776
14,18.446666666666665,-0.34000000000000047,-0.15889229723725232,-0.5211077027627486,0.022215405525495835,-0.7022154055254968,0.20332310828824401,-0.8833231082882449
15,19.673333333333336,-0.36444444444444535,-0.16978741779323167,-0.559101471095659,0.024869608857982006,-0.7537584977468728,0.2195266355091957,-0.9484155243980864
16,20.89888888888889,-0.3888888888888895,-0.18144709279795682,-0.5963306849798222,0.025994703292975874,-0.8037724810707549,0.23343649938390854,-1.0112142771616877
17,22.128888888888888,-0.4133333333333336,-0.19679490974784425,-0.629871756918823,0.01974351383764511,-0.8464101805043123,0.23628193742313447,-1.0629486040898017
18,23.354444444444454,-0.4400000000000009,-0.2104109952303668,-0.669589004769635,0.019178009539267293,-0.8991780095392691,0.2487670143089014,-1.1287670143089032
19,24.578888888888894,-0.4666666666666674,-0.22625036106324126,-0.7070829722700935,0.014165944540184883,-0.9474992778735196,0.2545822501436111,-1.187915583476946
20,25.806666666666665,-0.49333333333333385,-0.2420698593994305,-0.7445968072672372,0.009193614534472871,-0.9958602812011406,0.26045708846837623,-1.247123755135044
21,27.03333333333333,-0.5200000000000008,-0.2608132376494176,-0.7791867623505839,-0.0016264752988344178,-1.0383735247011672,0.2575602870517487,-1.2975602870517502
22,28.263333333333335,-0.5455555555555563,-0.27610710197713584,-0.8150040091339769,-0.006658648398715328,-1.0844524627123975,0.2627898051797052,-1.3539009162908178
23,29.487777777777776,-0.5722222222222221,-0.289624047431475,-0.8548203970129691,-0.007025872640727959,-1.1374185718037162,0.27557230215001904,-1.420016746594463
24,30.713333333333328,-0.6011111111111117,-0.30962280585897034,-0.8925994163632531,-0.018134500606828974,-1.1840877216153944,0.27335380464531245,-1.475576026867536
25,31.93777777777777,-0.6300000000000006,-0.3280802166873534,-0.9319197833126478,-0.026160433374706193,-1.2338395666252948,0.27575934993794093,-1.535759349937942
26,33.16222222222222,-0.6555555555555562,-0.3436755533071448,-0.9674355578039677,-0.03179555105873333,-1.2793155600523791,0.2800844511896782,-1.5911955623007907
27,34.385555555555555,-0.6844444444444453,-0.364405866522932,-1.0044830223659587,-0.0443672886014187,-1.324521600287472,0.27567128932009455,-1.6445601782089851
28,35.60666666666666,-0.7122222222222226,-0.3836300136929075,-1.0408144307515377,-0.05503780516359236,-1.3694066392808528,0.2735544033657228,-1.697998847810168
29,36.830000000000005,-0.7411111111111117,-0.40480951219713274,-1.0774127100250908,-0.06850791328315375,-1.4137143089390696,0.2677936856308252,-1.7500159078530486
30,38.05444444444444,-0.7677777777777783,-0.4197746558959394,-1.1157808996596172,-0.07177153401410041,-1.4637840215414561,0.2762315878677386,-1.8117871434232953
31,39.27666666666667,-0.7988888888888896,-0.44463083967603295,-1.1531469381017463,-0.09037279046317626,-1.5074049873146032,0.2638852587496805,-1.8616630365274598
32,40.50222222222223,-0.824444444444445,-0.4623176676533107,-1.1865712212355792,-0.10019089086217647,-1.5486979980267135,0.2619358859289578,-1.9108247748178477
33,41.72555555555556,-0.852222222222223,-0.4839898747452599,-1.2204545696991862,-0.1157575272682968,-1.5886869171761493,0.2524748202086663,-1.9569192646531124
34,42.95,-0.8822222222222231,-0.5069659312015167,-1.2574785132429296,-0.1317096401808101,-1.6327348042636363,0.24354665083989646,-2.0079910952843427
35,44.17111111111112,-0.9133333333333334,-0.5312047918420935,-1.2954618748245734,-0.14907625035085337,-1.6775904163158135,0.2330522911403866,-2.0597189578070534
36,45.391111111111115,-0.9400000000000007,-0.5533908088693882,-1.3266091911306133,-0.16678161773877553,-1.713218382261226,0.219827573391837,-2.0998275733918383
37,46.61333333333333,-0.9711111111111115,-0.5797475562177543,-1.3624746660044686,-0.18838400132439725,-1.7538382208978258,0.2029795535689598,-2.1452017757911825
38,47.833333333333336,-0.9988888888888892,-0.6035425022453551,-1.3942352755324232,-0.20819611560182094,-1.7895816621759573,0.18715027104171322,-2.1849280488194918
39,49.05222222222223,-1.0311111111111115,-0.6287170410077841,-1.4335051812144388,-0.22632297090445674,-1.8358992513177663,0.17607109919887076,-2.238293321421094
40,50.26777777777777,-1.0611111111111113,-0.6549243876439512,-1.4672978345782715,-0.24873766417679122,-1.8734845580454316,0.1574490592903688,-2.2796712815125915
41,51.48777777777778,-1.0900000000000003,-0.683387981813949,-1.4966120181860516,-0.2767759636278978,-1.903224036372103,0.1298360545581534,-2.309836054558154
42,52.71333333333334,-1.12,-0.7075547174338019,-1.5324452825661983,-0.29510943486760377,-1.9448905651323964,0.1173358476985944,-2.357335847698595
43,53.93000000000001,-1.1488888888888895,-0.7331046380930268,-1.5646731396847522,-0.31732038729716416,-1.9804573904806149,0.09846386349869851,-2.3962416412764775
44,55.15111111111111,-1.1811111111111119,-0.763939565142991,-1.5982826570792328,-0.3467680191748702,-2.0154542030473537,0.07040352679325057,-2.4326257490154743
45,56.373333333333335,-1.211111111111112,-0.7912581092046393,-1.6309641130175845,-0.37140510729816667,-2.0508171149240573,0.04844789460830601,-2.47067011683053
46,57.592222222222226,-1.2422222222222228,-0.8220693987618437,-1.6623750456826019,-0.40191657530146463,-2.082527869142981,0.018236248158914448,-2.5026806926033602
47,58.81000000000001,-1.272222222222223,-0.8514351877320177,-1.6930092567124284,-0.4306481532418124,-2.113796291202634,-0.009861118751607112,-2.534583325692839
48,60.028888888888886,-1.3011111111111118,-0.8764950899436357,-1.7257271322785879,-0.4518790687761596,-2.150343153446064,-0.027263047608683477,-2.5749591746135403
49,61.24888888888889,-1.3333333333333333,-0.9087289422951705,-1.757937724371496,-0.4841245512570077,-2.182542115409659,-0.059520160218844875,-2.6071465064478216
50,62.46777777777778,-1.362222222222223,-0.9380687442929407,-1.786375700151505,-0.5139152663636586,-2.210529178080787,-0.08976178843437643,-2.634682656010069
51,63.686666666666675,-1.3922222222222227,-0.9681997443647453,-1.8162447000797002,-0.5441772665072679,-2.2402671779371772,-0.12015478864979068,-2.6642896557946547
52,64.90777777777778,-1.4233333333333342,-0.9999343882866243,-1.8467322783800442,-0.5765354432399143,-2.270131223426754,-0.1531364981932044,-2.693530168473464
53,66.12555555555556,-1.4522222222222227,-1.0284618659993068,-1.8759825784451387,-0.6047015097763909,-2.2997429346680547,-0.18094115355347506,-2.7235032908909704
54,67.34555555555556,-1.4822222222222228,-1.0603276124813599,-1.9041168319630857,-0.6384330027404971,-2.3260114417039484,-0.2165383929996343,-2.7479060514448115
55,68.57000000000001,-1.5100000000000007,-1.0884156865663375,-1.9315843134336639,-0.666831373132674,-2.353168626867327,-0.24524705969901062,-2.7747529403009907
56,69.79777777777778,-1.5411111111111115,-1.12009529075794,-1.962126931464283,-0.6990794704047683,-2.383142751817455,-0.2780636500515967,-2.8041585721706266
57,71.02333333333334,-1.5711111111111116,-1.1512051839627548,-1.9910170382594683,-0.731299256814398,-2.410922965407825,-0.31139332966604116,-2.830828892556182
58,72.25777777777779,-1.6000000000000005,-1.1810330164161706,-2.0189669835838306,-0.7620660328323406,-2.4379339671676603,-0.34309904924851065,-2.8569009507514904
59,73.50333333333333,-1.6300000000000001,-1.2132666719991467,-2.0467333280008537,-0.7965333439982932,-2.463466656001707,-0.37980001599743973,-2.8801999840025605
60,74.75000000000003,-1.6588888888888895,-1.243505680421644,-2.0742720973561353,-0.8281224719543985,-2.489655305823381,-0.41273926348715295,-2.9050385142906263
61,75.99111111111112,-1.6888888888888898,-1.27573181774996,-2.1020459600278194,-0.8625747466110301,-2.5152030311667497,-0.4494176754721002,-2.928360102305679
62,77.23555555555555,-1.7177777777777783,-1.3072286122884904,-2.128326943267066,-0.8966794467992025,-2.5388761087563543,-0.48613028130991465,-2.949425274245642
63,78.47777777777777,-1.7455555555555562,-1.3362441796213709,-2.1548669314897415,-0.9269328036871858,-2.5641783074239264,-0.5176214277530007,-2.9734896833581117
64,79.72222222222223,-1.7744444444444452,-1.3640757454239147,-2.1848131434649756,-0.9537070464033843,-2.595181842485506,-0.5433383473828539,-3.0055505415060364
65,80.94555555555556,-1.8044444444444454,-1.397228664595451,-2.21166022429344,-0.9900128847464565,-2.618876004142434,-0.5827971048974621,-3.0260917839914288
66,82.15000000000002,-1.8299999999999998,-1.4247291714859744,-2.2352708285140253,-1.0194583429719488,-2.640541657028051,-0.6141875144579234,-3.0458124855420765
67,83.33777777777777,-1.860000000000001,-1.45593729859505,-2.264062701404952,-1.051874597190099,-2.668125402809903,-0.647811895785148,-3.072188104214854
68,84.52555555555556,-1.8866666666666672,-1.4848375155754765,-2.288495817757858,-1.0830083644842858,-2.6903249688490485,-0.6811792133930952,-3.092154119940239
69,85.71111111111112,-1.9155555555555566,-1.5137509841775707,-2.317360126933542,-1.1119464127995848,-2.7191646983115283,-0.7101418414215992,-3.120969269689514
70,86.89777777777778,-1.9400000000000008,-1.542507861712965,-2.3374921382870366,-1.1450157234259293,-2.7349842765740724,-0.7475235851388933,-3.1324764148611086
71,88.08333333333333,-1.966666666666667,-1.5697899715696744,-2.36354336176366,-1.1729132764726815,-2.7604200568606525,-0.7760365813756889,-3.157296751957645
72,89.26888888888888,-1.9933333333333338,-1.597802747354899,-2.3888639193117687,-1.202272161376464,-2.7843945052902037,-0.8067415753980292,-3.1799250912686388
73,90.4511111111111,-2.0211111111111117,-1.6271724682731847,-2.4150497539490385,-1.2332338254352577,-2.8089883967869658,-0.8392951825973309,-3.2029270396248926
74,91.64444444444445,-2.044444444444445,-1.6537154644564374,-2.435173424432453,-1.2629864844684293,-2.825902404420461,-0.8722575044804213,-3.216631384408469
75,92.84222222222223,-2.071111111111112,-1.67892508823012,-2.463297133992104,-1.2867390653491282,-2.855483156873096,-0.8945530424681363,-3.2476691797540878
76,94.04111111111109,-2.0955555555555563,-1.7070509835501086,-2.484060127561004,-1.318546411544661,-2.8725646995664516,-0.9300418395392136,-3.261069271571899
77,95.24555555555555,-2.1188888888888897,-1.7320658043070198,-2.5057119734707594,-1.34524271972515,-2.8925350580526294,-0.9584196351432803,-3.279358142634499
78,96.44444444444446,-2.1422222222222222,-1.7554470139572729,-2.5289974304871716,-1.3686718056923235,-2.915772638752121,-0.9818965974273741,-3.3025478470170704
79,97.6511111111111,-2.1677777777777782,-1.7814624840437097,-2.554093071511847,-1.395147190309641,-2.9404083652459154,-1.0088318965755725,-3.326723658979984
80,98.85666666666667,-2.1911111111111112,-1.8064483599916847,-2.5757738622305375,-1.4217856088722582,-2.960436613349964,-1.0371228577528318,-3.345099364469391
81,100.06333333333333,-2.2133333333333343,-1.8298116404802585,-2.59685502618641,-1.4462899476271829,-2.9803767190394854,-1.0627682547741073,-3.3638984118925612
82,101.26444444444444,-2.236666666666667,-1.8541022203892379,-2.619231112944096,-1.471537774111809,-3.0017955592215246,-1.0889733278343798,-3.3843600054989538
83,102.47111111111113,-2.2577777777777785,-1.8766164594133834,-2.6389390961421735,-1.4954551410489882,-3.020100414506569,-1.1142938226845933,-3.401261732870964
84,103.67666666666666,-2.281111111111112,-1.9005721820339279,-2.661650040188296,-1.520033252956744,-3.0421889692654798,-1.13949432387956,-3.422727898342664
85,104.88333333333334,-2.301111111111111,-1.9213613559522564,-2.680860866269966,-1.5416116007934018,-3.0606106214288205,-1.1618618456345469,-3.4403603765876754
86,106.08666666666669,-2.3200000000000007,-1.940497401560646,-2.6995025984393552,-1.5609948031212912,-3.07900519687871,-1.1814922046819367,-3.4585077953180647
87,107.29111111111109,-2.342222222222223,-1.963253511177871,-2.7211909332665747,-1.5842848001335192,-3.1001596443109265,-1.2053160890891674,-3.4791283553552783
88,108.49111111111114,-2.362222222222223,-1.984604609115531,-2.739839835328915,-1.6069869960088392,-3.117457448435607,-1.2293693829021475,-3.4950750615422983
89,109.69333333333333,-2.3822222222222234,-2.0061082389737113,-2.7583362054707354,-1.6299942557251992,-3.1344501887192475,-1.2538802724766873,-3.5105641719677596
90,110.89777777777779,-2.4000000000000004,-2.022405273106499,-2.7775947268935015,-1.644810546212998,-3.1551894537870027,-1.2672158193194971,-3.532784180680504
91,112.10666666666667,-2.4177777777777782,-2.0433217937815042,-2.7922337617740522,-1.6688658097852307,-3.166689745770326,-1.2944098257889567,-3.5411457297666
92,113.31444444444445,-2.434444444444445,-2.055788602136974,-2.813100286751916,-1.6771327598295027,-3.191756129059387,-1.2984769175220314,-3.570411971366858
93,114.51888888888887,-2.452222222222223,-2.076315088957229,-2.8281293554872176,-1.7004079556922345,-3.204036488752212,-1.32450082242724,-3.5799436220172063
94,115.7188888888889,-2.4700000000000006,-2.0924641297395272,-2.847535870260474,-1.7149282594790534,-3.225071740520948,-1.3373923892185797,-3.6026076107814218
95,116.91888888888889,-2.4888888888888894,-2.1128142968656687,-2.86496348091211,-1.7367397048424484,-3.2410380729353303,-1.3606651128192278,-3.617112664958551
96,118.11999999999999,-2.5033333333333334,-2.1278928512918314,-2.8787738153748355,-1.752452369250329,-3.254214297416338,-1.3770118872088268,-3.62965477945784
97,119.32111111111112,-2.520000000000001,-2.143938539302122,-2.89606146069788,-1.7678770786042435,-3.2721229213957583,-1.3918156179063645,-3.6481843820936373
98,120.52222222222223,-2.535555555555556,-2.1592249942693043,-2.9118861168418073,-1.7828944329830532,-3.2882166781280584,-1.4065638716968019,-3.6645472394143095
99,121.72222222222224,-2.551111111111112,-2.175746268015626,-2.926475954206598,-1.8003814249201398,-3.3018407973020842,-1.4250165818246538,-3.6772056403975704
100,122.92222222222225,-2.5633333333333344,-2.1864749750311443,-2.9401916916355244,-1.8096166167289538,-3.317050049937715,-1.4327582584267637,-3.693908408239905
101,124.1222222222222,-2.5777777777777784,-2.204361781638299,-2.951193773917258,-1.8309457854988196,-3.324609770056737,-1.4575297893593404,-3.698025766196216
102,125.32222222222221,-2.592222222222222,-2.215783418643863,-2.9686610258005808,-1.8393446150655042,-3.34509982937894,-1.4629058114871452,-3.721538632957299
103,126.52444444444444,-2.606666666666667,-2.2315518694230616,-2.981781463910272,-1.8564370721794565,-3.356896261153877,-1.4813222749358514,-3.7320110583974824
104,127.7233333333333,-2.6177777777777784,-2.2421367618603125,-2.9934187936952443,-1.8664957459428462,-3.3690598096127107,-1.4908547300253803,-3.7447008255301766
105,128.92111111111114,-2.632222222222223,-2.2581818863766,-3.0062625580678457,-1.8841415505309769,-3.380302893913469,-1.5101012146853539,-3.754343229759092
106,130.12111111111113,-2.643333333333334,-2.267065107492009,-3.019601559174659,-1.8907968816506842,-3.395869785015984,-1.5145286558093591,-3.772138010857309
107,131.32666666666668,-2.6544444444444446,-2.2801566433812903,-3.028732245507599,-1.9058688423181362,-3.403020046570753,-1.5315810412549822,-3.777307847633907
108,132.52333333333334,-2.665555555555556,-2.29159444316518,-3.0395166679459322,-1.917633330774804,-3.4134777803363083,-1.543672218384428,-3.7874388927266844
109,133.72,-2.6800000000000006,-2.305478082528316,-3.054521917471685,-1.9309561650566318,-3.4290438349433696,-1.5564342475849475,-3.8035657524150537
110,134.91333333333333,-2.6911111111111117,-2.317526539563027,-3.0646956826591962,-1.943941968014943,-3.4382802542072803,-1.5703573964668585,-3.811864825755365
111,136.10888888888888,-2.7000000000000006,-2.328366967142168,-3.071633032857833,-1.9567339342843355,-3.4432660657156657,-1.585100901426503,-3.8148990985734983
112,137.30555555555554,-2.710000000000001,-2.337143161223746,-3.0828568387762556,-1.9642863224474914,-3.4557136775525104,-1.5914294836712364,-3.8285705163287655
113,138.4988888888889,-2.72,-2.3476799465215143,-3.092320053478486,-1.975359893043029,-3.4646401069569714,-1.603039839564543,-3.8369601604354573
114,139.69222222222223,-2.7288888888888896,-2.3579907464039676,-3.0997870313738116,-1.9870926039190457,-3.470685173858733,-1.616194461434124,-3.8415833163436552
115,140.88666666666666,-2.74,-2.3673220037500355,-3.112677996249965,-1.9946440075000709,-3.4853559924999296,-1.6219660112501064,-3.8580339887498942
116,142.08,-2.748888888888889,-2.3774818212709676,-3.1202959565068107,-2.0060747536530457,-3.4917030241247327,-1.6346676860351241,-3.863110091742654
117,143.2788888888889,-2.7577777777777785,-2.389093095343414,-3.126462460212143,-2.0204084129090494,-3.4951471426465077,-1.6517237304746846,-3.8638318250808723
118,144.47333333333333,-2.765555555555556,-2.394847191260893,-3.1362639198502196,-2.02413882696623,-3.5069722841448825,-1.6534304626715666,-3.877680648439546
119,145.66777777777781,-2.774444444444445,-2.4051173954271783,-3.143771493461712,-2.035790346409911,-3.5130985424789793,-1.666463297392644,-3.882425591496246
120,146.86111111111114,-2.7833333333333337,-2.4130481579466982,-3.153618508719969,-2.0427629825600633,-3.523903684106604,-1.672477807173428,-3.894188859493239
121,148.05777777777777,-2.790000000000001,-2.4198949098191473,-3.1601050901808545,-2.0497898196382938,-3.530210180361708,-1.6796847294574397,-3.900315270542562
122,149.25777777777776,-2.7988888888888885,-2.4301841155585944,-3.1675936622191827,-2.0614793422283,-3.536298435549477,-1.6927745688980058,-3.905003208879771
123,150.45333333333332,-2.808888888888889,-2.4405459193484393,-3.177231858429339,-2.0722029498079895,-3.545574827969789,-1.7038599802675398,-3.913917797510239
124,151.65333333333334,-2.8133333333333344,-2.4469698222924254,-3.1796968443742433,-2.080606311251517,-3.5460603554151517,-1.714242800210608,-3.9124238664560607

